Modeling and Analyzing Attacker Behavior in IoT Botnet using Temporal Convolution Network (TCN)

Traditional reactive approach of blacklisting botnets fails to adapt to the rapidly evolving landscape of cyberattacks. An automated and proactive approach to detect and block botnet hosts will immensely benefit the industry. Behavioral analysis of attackers is shown to be effective against a wide variety of attack types. Previous works, however, focus solely on anomalies in network traffic to detect bots and botnet. In this work we take a more robust approach of analyzing the heterogeneous events including network traffic, file download events, SSH logins and chain of commands input by attackers in a compromised host. We have deployed several honeypots to simulate Linux shells and allowed attackers access to the shells. We have collected a large dataset of heterogeneous threat events from the honeypots. We have then combined and modeled the heterogeneous threat data to analyze attacker behavior. Then we have used a deep learning architecture called a Temporal Convolutional Network (TCN) to do sequential and predictive analysis on the data. A prediction accuracy of $85-97\%$ validates our data model as well as our analysis methodology. In this work, we have also developed an automated mechanism to collect and analyze these data. For the automation we have used CYbersecurity information Exchange (CYBEX). Finally, we have compared TCN with Long Short-Term Memory (LSTM) and Gated Recurrent Unit (GRU) and have showed that TCN outperforms LSTM and GRU for the task at hand.

==> image/cowrie.txt <==
{
    "sensor" : "ssh-peavine",
    "msg" : "CMD: ",
    "eventid" : "cowrie.command.input",
    "timestamp" : "2019-08-29T23:29:10.348959Z",
    "session" : "fd0c4206bf19",
    "command" : "%{input[0]}",
    "src_ip" : "165.227.91.185"
}



==> image/readme.txt <==
This software was compiled by Richard Socher (richard@socher.org) and is published under the GNU General License.
You can download it from www.socher.org.

This software is under the GNU General License.
It uses mostly the nice Sam2p software by Szabó Péter <pts@fazekas.hu> 
(downloaded from http://www.inf.bme.hu/~pts/sam2p/ and recompiled with his consent) and 
adds a batch file in order to make the conversion from jpg or png files to eps as simple as possible.

All you need to do to convert png files to eps files is to click on batchConvertAllPngToEps.bat inside windows explorer.
This batch script then creates eps files for all files that are in the same folder as the files in this zip.

If you want to include these in a latex document, just omit the extension (and rename the created eps files):
\includegraphics[width=0.45\textwidth]{pcaSpiral}
then pdfLatex will use the png file and Latex may use eps for preview.

Happy TeXing,

Richard

==> image/tahoe.txt <==
{
    "_id" : ObjectId("5d688216295b3fc17ab3ce02"),
    "itype" : "event",
    "orgid" : "identity--f27df111-ca31-4700-99d4-2635b6c37851",
    "timestamp" : 1567121350.921,
    "malicious" : true,
    "_mal_ref" : [ 
        "attribute--0a0c6b3a-12e0-4e9a-9113-59cfe23786c2", 
        "attribute--edfead5d-2ff7-4d67-83ac-2ec2101ca5bc", 
        "attribute--7e85e4b1-efb9-459d-aafd-431f1468264c", 
        "attribute--73d887b8-d5f6-433c-abda-acf791c5f48c", 
        "attribute--698b499d-f6d5-412a-849c-101f54d65f01", 
        "attribute--cbcdc950-ac72-4db6-9592-f1e6ed53b89f", 
        "attribute--ee59f137-6e22-4e05-9d2e-7660bac9fe66", 
        "attribute--3b8a13f5-5a25-4eb0-8126-22d8868b88eb", 
        "object--a7c09c29-914b-45f2-bab6-3f62fd78e93a", 
        "attribute--69866e7a-4c42-4787-9b62-7c717f23f78e", 
        "attribute--7cbb976a-be6f-4a6e-af92-51830cf0e07e", 
        "attribute--fe448704-2a2d-4939-a613-7e922e629615", 
        "attribute--afeb75b5-f096-4d63-99ec-afce47464c09", 
        "attribute--3b8a13f5-5a25-4eb0-8126-22d8868b88eb", 
        "attribute--bf608f14-05c1-4c27-9e42-01cdf2675beb", 
        "attribute--709484ae-c1bf-49a5-ac9d-fb2e17c0e550"
    ],
    "data" : {
        "attacker" : [ 
            {
                "ipv4" : [ 
                    "165.227.91.185"
                ],
                "geoip" : [ 
                    {
                        "timezone" : [ 
                            "America/New_York"
                        ],
                        "country_code2" : [ 
                            "US"
                        ],
                        "continent_code" : [ 
                            "NA"
                        ],
                        "city_name" : [ 
                            "New York"
                        ],
                        "region_code" : [ 
                            "NY"
                        ],
                        "latitude" : [ 
                            40.7214
                        ],
                        "country_code3" : [ 
                            "US"
                        ],
                        "ip" : [ 
                            "165.227.91.185"
                        ],
                        "postal_code" : [ 
                            "10013"
                        ],
                        "region_name" : [ 
                            "New York"
                        ],
                        "longitude" : [ 
                            -74.0052
                        ],
                        "country_name" : [ 
                            "United States"
                        ],
                        "dma_code" : [ 
                            501
                        ]
                    }
                ]
            }
        ],
        "shell_command" : [ 
            "%{input[0]}"
        ]
    },
    "_ref" : [ 
        "attribute--73d887b8-d5f6-433c-abda-acf791c5f48c", 
        "attribute--0a0c6b3a-12e0-4e9a-9113-59cfe23786c2", 
        "attribute--7e85e4b1-efb9-459d-aafd-431f1468264c", 
        "attribute--3b8a13f5-5a25-4eb0-8126-22d8868b88eb", 
        "attribute--ee59f137-6e22-4e05-9d2e-7660bac9fe66", 
        "attribute--7cbb976a-be6f-4a6e-af92-51830cf0e07e", 
        "object--a7c09c29-914b-45f2-bab6-3f62fd78e93a", 
        "attribute--bf608f14-05c1-4c27-9e42-01cdf2675beb", 
        "object--e753f690-39da-41d2-8853-b34f7d17db22", 
        "attribute--698b499d-f6d5-412a-849c-101f54d65f01", 
        "attribute--69866e7a-4c42-4787-9b62-7c717f23f78e", 
        "attribute--fe448704-2a2d-4939-a613-7e922e629615", 
        "attribute--afeb75b5-f096-4d63-99ec-afce47464c09", 
        "attribute--cbcdc950-ac72-4db6-9592-f1e6ed53b89f", 
        "attribute--edfead5d-2ff7-4d67-83ac-2ec2101ca5bc", 
        "attribute--709484ae-c1bf-49a5-ac9d-fb2e17c0e550"
    ],
    "sub_type" : "shell_command",
    "_hash" : "36bebc93498c47eeb05a38162d995520f5fe811a763e8846b6a021c9ecbc1254",
    "uuid" : "event--a7466116-4155-4d0f-95f3-9f13c3bf5a32"
}
